OPITeR: A program for tensor reduction of multi-loop Feynman Integrals

We present OPITeR, a FORM program for the reduction of multi-loop tensor Feynman integrals. The program can handle tensors, including spinor indices, with rank of up to 20 and can deal with up to 8 independent external momenta. The reduction occurs in $D$ dimensions compatible with conventional dimensional regularization. The program is able to manifest symmetries of the integrand in the tensor reduced form.

==> examplefrm-output.txt <==
F1a =
   + ddts(MMu2,mu1)*ddts(MMu3,MMu4)
   * sym(
       ind1(mu2,mu3,mu4)
      *ind2(MMu2,MMu3,MMu4)
   )
   *ext*loop(p1,p2)*p1.p2*p2.p2*rat(3,D^2+2*D)

F1b =
  + ddts(mu1,mu2)*ddts(mu3,mu4)*ext*loop(p1,p2) 
     * p1.p2*p2.p2*rat(1,D^2 + 2*D)

  + ddts(mu1,mu3)*ddts(mu2,mu4)*ext*loop(p1,p2) 
     * p1.p2*p2.p2*rat(1,D^2 + 2*D)

  + ddts(mu1,mu4)*ddts(mu2,mu3)*ext*loop(p1,p2) 
     * p1.p2*p2.p2*rat(1,D^2 + 2*D)

F2 =
  + ddts(mu1,mu2)*ext(q1,q2)*loop(p1,p2)
     *deno(q1.q1*q2.q2 - q1.q2^2) * (
     + p1.q1*p2.q1*q2.q2*rat(-1,D - 2)
     + p1.q1*p2.q2*q1.q2*rat(1,D - 2)
     + p1.q2*p2.q1*q1.q2*rat(1,D - 2)
     + p1.q2*p2.q2*q1.q1*rat(-1,D - 2)
     )

  + ddts(mu1,mu2)*ext(q1,q2)*loop(p1,p2) 
     * p1.p2*rat(1,D - 2)

  + ext(q1,q2)*loop(p1,p2)
     *dual(q1,mu1)*dual(q1,mu2) 
     * p1.q1*p2.q1*rat(1,1)

*  + other terms ...

  + ext(q1,q2)*loop(p1,p2)
     *dual(q1,mu1)*dual(q2,mu2) 
     * p1.q1*p2.q2*rat(1,1)

  + ext(q1,q2)*loop(p1,p2)
     *dual(q1,mu2)*dual(q2,mu1) 
     * p1.q2*p2.q1*rat(1,1)

  + ext(q1,q2)*loop(p1,p2)
     *dual(q2,mu1)*dual(q2,mu2) 
     * p1.q2*p2.q2*rat(1,1)

F3 =
  + ddts(muro1,mu1)*Gsigma(1,muro1,mu2)
     *ext(q1)*loop(p1,p2) * (
     + p1.p2*rat(1,D - 1)
     + p1.q1*p2.q1*q1.q1^-1*rat(-1,D - 1)
     )

  + Gsigma(1,muro1,mu2)*ext(q1)*loop(p1,p2)
     *dual(q1,muro1)*dual(q1,mu1) 
     *p1.q1*p2.q1*rat(1,1);


F4 =
  + ddts(q1,q1)^5*ext*loop(p1,p2) * (
     + p1.p1*p1.p2^3*p2.p2*rat(...)
     + p1.p1^2*p1.p2*p2.p2^2*rat(...)
     + p1.p2^5*rat(...)
     );


